Shall I Compare Thee to a Machine-Written Sonnet? An Approach to Algorithmic Sonnet Generation

We provide an approach for generating beautiful poetry. Our sonnet-generation algorithm includes several novel elements that improve over the state of the art, leading to metrical, rhyming poetry with many human-like qualities. These novel elements include in-line punctuation, part of speech restrictions, and more appropriate training corpora. Our work is the winner of the 2018 PoetiX Literary Turing Test Award for computer-generated poetry.

==> deep-speare.txt <==
quatrain 1: 

Temperature = 0.6 - 0.8
  01  [0.40]  and stung with heart to him by mortal way
  02  [0.40]  address'd him heedless of her son, he prest
  03  [0.01]  his arms preferr'd; and in his sign was cast
  04  [0.40]  the war, assembled in the fields of day

 -------------------- 

quatrain 2: 

Temperature = 0.6 - 0.8
  01  [0.40]  yet, till he fell, with surf as in his race
  02  [0.00]  cast off its wings of silent and grown gray
  03  [0.40]  as startled on his step he traced the way
  04  [0.40]  blank on the borders of another's face

 -------------------- 

quatrain 3: 

Temperature = 0.6 - 0.8
  01  [0.41]  and thank him, what he offers you in me
  02  [0.40]  and i will only what a greater be
  03  [0.40]  put on the doctors of his endless doom
  04  [0.40]  run this, to him who left his ways to roam

 -------------------- 

quatrain 4: 

Temperature = 0.6 - 0.8
  01  [0.01]  who has a silly bird, his cat will know
  02  [0.00]  a single sun that brings it on the day
  03  [0.00]  that thinks his news is he to play away
  04  [0.41]  and for he knows the past, and calls to you

 -------------------- 

quatrain 5: 

Temperature = 0.6 - 0.8
  01  [0.00]  shall be it not. i do not grant me still
  02  [0.40]  and only then remember them alone
  03  [0.40]  assist a servant, if it must be done
  04  [0.43]  to us at last, and hasten to their will

 -------------------- 

quatrain 6: 

Temperature = 0.6 - 0.8
  01  [0.09]  with pangs of pity by him and will bend
  02  [0.86]  me quiet in thy hands upon the breast
  03  [0.80]  and was my heart to all: i speak, to stand
  04  [0.80]  o friend! i loved, my spirit on the rest

 -------------------- 

quatrain 7: 

Temperature = 0.6 - 0.8
  01  [0.00]  and he held so in magic of it new
  02  [0.00]  for what she told me, lost as if he knew
  03  [0.41]  or if it made him, but himself might say
  04  [0.80]  the love of all the world had passed away

 -------------------- 

quatrain 8: 

Temperature = 0.6 - 0.8
  01  [0.42]  this hold of titles as a star of you
  02  [0.84]  why blame not i could think it is not so
  03  [0.40]  with what the truth will be, and to be wise
  04  [0.40]  and as it is, support them to the skies

 -------------------- 

quatrain 9: 

Temperature = 0.6 - 0.8
  01  [0.15]  but much then it is an greater man
  02  [0.42]  so such as it is by day's seeing men
  03  [0.40]  then, with a giddy motion of the sun
  04  [0.00]  and to be cast of the desert, and crown

 -------------------- 

quatrain 10: 

Temperature = 0.6 - 0.8
  01  [0.40]  let this be first to die; but i must find
  02  [0.40]  sufferings as absent by a winged mind
  03  [0.41]  still waits for ever into night the sun
  04  [0.00]  to bring, into the desert, and unknown

 -------------------- 

quatrain 11: 

Temperature = 0.6 - 0.8
  01  [0.45]  that any noble poetry agree
  02  [0.40]  for this is any part of all a same
  03  [0.40]  for to be done that is to know and be
  04  [0.40]  and with the world, a secret of the time

 -------------------- 

quatrain 12: 

Temperature = 0.6 - 0.8
  01  [0.40]  land of all nations still; and for's the right
  02  [0.47]  in him— but who was not? for any one
  03  [0.00]  who knew not on the writing of god's might
  04  [0.01]  that, sacred to his springs— a child, his own

 -------------------- 

quatrain 13: 

Temperature = 0.6 - 0.8
  01  [0.00]  that was the best of men who will not find
  02  [0.00]  worthy to sin, for ever in mankind
  03  [0.80]  on lips to dwell in strife, and frozen breath
  04  [0.40]  and thirsting from the bitterness of death

 -------------------- 

quatrain 14: 

Temperature = 0.6 - 0.8
  01  [0.39]  for will in ready effort will repay
  02  [0.40]  to post with last for many a social way
  03  [0.80]  and yet his name at length, his sons of brave
  04  [0.40]  far on the gray, and borders of the grave

 -------------------- 

quatrain 15: 

Temperature = 0.6 - 0.8
  01  [0.41]  many a girl; as i had asked you
  02  [0.00]  was only to the most i never knew
  03  [0.80]  and yet my soul was now, he's looks upon
  04  [0.40]  so little as it felt, the thought turns on

 -------------------- 

quatrain 16: 

Temperature = 0.6 - 0.8
  01  [0.00]  on frozen summits of an western land
  02  [0.83]  that all our fathers know, but not will see
  03  [0.83]  yet will be rest— for refuge to the free
  04  [0.42]  and kindness back the future to its end

 -------------------- 

quatrain 17: 

Temperature = 0.6 - 0.8
  01  [0.40]  the king's intent or kill'd him for his faith
  02  [0.40]  but that he may be willing to obtain
  03  [0.42]  but not if he might slay him to restrain
  04  [0.40]  began, and burst on earth— and, on god's wrath

 -------------------- 

quatrain 18: 

Temperature = 0.6 - 0.8
  01  [0.80]  only the shepherd found him— he had heard
  02  [0.00]  his arrows bolted from the navy yard
  03  [0.41]  there was a man, they struggled all his way
  04  [0.44]  and he had left, and cut their strength away

 -------------------- 

quatrain 19: 

Temperature = 0.6 - 0.8
  01  [0.12]  in this so might be they; and by their own
  02  [0.80]  for such as they can give them: he is none
  03  [0.00]  for if that we can find it, as below
  04  [0.41]  may set it on, and ever where we know

 -------------------- 

quatrain 20: 

Temperature = 0.6 - 0.8
  01  [0.99]  or talks of homely tales who would will bring
  02  [0.40]  to trouble at the end; with joy to sing
  03  [0.00]  well, what he's best, when he grows cold and gray
  04  [0.00]  and who has left me on the silent way

 -------------------- 

quatrain 21: 

Temperature = 0.6 - 0.8
  01  [0.41]  till i must tell me, surely this was there
  02  [0.40]  and that to day is always in the air
  03  [0.80]  of life,— and ever in the land of death
  04  [0.40]  that still, shall bid be high to dwell beneath

 -------------------- 

quatrain 22: 

Temperature = 0.6 - 0.8
  01  [0.82]  his wily art was soon to be obeyed
  02  [0.41]  she knew the doctor and she fully died
  03  [0.40]  can he know only what he wished to say
  04  [0.40]  and, on her hand, his woe is on the way

 -------------------- 

quatrain 23: 

Temperature = 0.6 - 0.8
  01  [0.40]  the word he cried; it was so much a frown
  02  [0.00]  but only such delight was not her pray
  03  [0.40]  the first she gave for pity to her own
  04  [0.00]  and she had left it forth, and put away

 -------------------- 

quatrain 24: 

Temperature = 0.6 - 0.8
  01  [0.41]  were only dimly on this distant sky
  02  [0.02]  let them— if art not scarcely they survey
  03  [0.00]  as in a splendor, by a sun and star
  04  [0.41]  the stars, and shining in the balmy air

 -------------------- 

quatrain 25: 

Temperature = 0.6 - 0.8
  01  [0.40]  for if i wounded, with no darts to stay
  02  [0.01]  it is not all at many a sun or spring
  03  [0.00]  till day is ended, and the dew at sing
  04  [0.00]  and all the world put forth to pass away

 -------------------- 

quatrain 26: 

Temperature = 0.6 - 0.8
  01  [0.83]  so bright our light on this illumined sky
  02  [0.00]  eternal wisdom of eternity
  03  [0.42]  if in mankind are, in the mortal hand
  04  [0.00]  thy desert wild, and secret of the land

 -------------------- 

quatrain 27: 

Temperature = 0.6 - 0.8
  01  [0.00]  till bliss to find a spot on which i bind
  02  [0.00]  my self, in wayward moments of the day
  03  [0.80]  as the companion of a child, my friend
  04  [0.40]  for i am still in empty years to stay

 -------------------- 

quatrain 28: 

Temperature = 0.6 - 0.8
  01  [0.00]  she was not what he was not what he knew
  02  [0.44]  for this in him, though possible to know
  03  [0.40]  or there it is, such nothing as they call
  04  [0.40]  and as it is left to be dead— on all

 -------------------- 

quatrain 29: 

Temperature = 0.6 - 0.8
  01  [0.40]  as if the time of coming to be gray
  02  [0.40]  has got no memory that was all from thee
  03  [0.80]  and come with me— and not he read for me
  04  [0.41]  ah, moses! he hath passed, to pass away

 -------------------- 

quatrain 30: 

Temperature = 0.6 - 0.8
  01  [0.00]  yet knowing ev'ry thing that is at end
  02  [0.40]  a day is faithful and with little fun
  03  [0.00]  if he might find a comfort of the land
  04  [0.00]  and god, the glass of all, was never known

 -------------------- 

quatrain 31: 

Temperature = 0.6 - 0.8
  01  [0.40]  the spirit linger up and cast aside
  02  [0.40]  and drops upon itself. do i abide
  03  [0.00]  think me, i shall not all return apart
  04  [0.00]  is it for me, to let us not depart

 -------------------- 

quatrain 32: 

Temperature = 0.6 - 0.8
  01  [0.01]  so thinking she for with such trusting truth
  02  [0.40]  thus she surprised so well— when he was wroth
  03  [0.22]  till he was large and rosy in his hands
  04  [0.00]  to him, and on him, bid the first commands

 -------------------- 

quatrain 33: 

Temperature = 0.6 - 0.8
  01  [0.42]  would set them up along her passing wall
  02  [0.40]  and singing at this gate of all the sky
  03  [0.01]  i understand it! and for, old to tell
  04  [0.40]  the miss not all, for hunting not to die

 -------------------- 

quatrain 34: 

Temperature = 0.6 - 0.8
  01  [0.00]  that end is not when i am far away
  02  [0.40]  for i am old god, grace to all it be
  03  [0.40]  to them at last, rejoicing on the day
  04  [0.65]  one glory of the weary hour of me

 -------------------- 

quatrain 35: 

Temperature = 0.6 - 0.8
  01  [0.40]  but that so much the man of truth did use
  02  [0.00]  and fit to want on which he now do fling
  03  [0.40]  with all the store of all his gifts to sing
  04  [0.40]  he came; and, in his lips, on stella's brows

 -------------------- 

quatrain 36: 

Temperature = 0.6 - 0.8
  01  [0.40]  not think of me if bliss is in before
  02  [0.40]  but say— alas! what needs must do i stand
  03  [0.29]  content to go forth, and toward the land
  04  [0.80]  and there at night to day, i saw no more

 -------------------- 

quatrain 37: 

Temperature = 0.6 - 0.8
  01  [0.40]  that hath but to behold me from its gloom
  02  [0.00]  repent! it is upon us, and in sum
  03  [0.80]  of all the need of man to death is blest
  04  [0.00]  be only on, in darkness and the rest

 -------------------- 

quatrain 38: 

Temperature = 0.6 - 0.8
  01  [0.00]  less as they know not all; and do we pray
  02  [0.82]  but live; and cannot do to find thee so
  03  [0.81]  i love me not— but i, remember you
  04  [0.40]  think it to none, that it might melt away

 -------------------- 

quatrain 39: 

Temperature = 0.6 - 0.8
  01  [0.41]  whose wings is curling in a silver bell
  02  [0.40]  set up into a vision, and the light
  03  [0.48]  forced from the god's bright windows on my sight
  04  [0.00]  let me to find and think, to say at all

 -------------------- 

quatrain 40: 

Temperature = 0.6 - 0.8
  01  [0.29]  to win itself so very all for this
  02  [0.40]  is kind at paradise: with sin it is
  03  [0.00]  on all we shall be present, and the best
  04  [0.80]  be loved, and still of beauty on the rest

 -------------------- 


